QuickHeapsort: Modifications and improved analysis

We present a new analysis for QuickHeapsort splitting it into the analysis of the partition-phases and the analysis of the heap-phases. This enables us to consider samples of non-constant size for the pivot selection and leads to better theoretical bounds for the algorithm. Furthermore we introduce some modifications of QuickHeapsort, both in-place and using n extra bits. We show that on every input the expected number of comparisons is n lg n - 0.03n + o(n) (in-place) respectively n lg n -0.997 n+ o (n). Both estimates improve the previously known best results. (It is conjectured in Wegener93 that the in-place algorithm Bottom-Up-Heapsort uses at most n lg n + 0.4 n on average and for Weak-Heapsort which uses n extra-bits the average number of comparisons is at most n lg n -0.42n in EdelkampS02.) Moreover, our non-in-place variant can even compete with index based Heapsort variants (e.g. Rank-Heapsort in WangW07) and Relaxed-Weak-Heapsort (n lg n -0.9 n+ o (n) comparisons in the worst case) for which no O(n)-bound on the number of extra bits is known.

==> vergleiche5.csv <==
n	QS	QS3	QSS	QSUltimate	bQHS	bQHS3	bQHSS	Ultimate	iQHS	iQHS3	iQHSS	iQHSUltimate	QHSba	QHSba3	QHSbaS	QHSbaUltimate	buHS	MDR	STL
1000	1.0662157153	-0.1837842847	-0.5157842847	11.0322157153	1.8642157153	1.5792157153	1.0272157153	5.0382157153	1.2092157153	0.9622157153	0.3792157153	4.3332157153	-0.0367842847	-0.6577842847	-0.9837842847	2.7652157153	0.3702157153	0.0622157153	2.7192157153
3162	1.8920374242	0.0877996	-0.457741197	14.5877996	1.9081664564	1.693112693	1.0239159821	5.3714808144	1.294314464	1.0634479239	0.3531379934	4.6371354634	-0.1468620066	-0.7006254474	-1.0662168453	3.0084194609	0.399627557	0.0906458998	3.1975402705
9999	2.3777984338	0.4091015641	-0.4210814542	18.3343940934	1.893249979	1.7424348975	0.9682574797	5.593520006	1.3737980338	1.0889695509	0.3066913231	4.8666473187	-0.1193512811	-0.6924085869	-1.1361529613	3.1863792919	0.396300284	0.0848691409	3.795440198
31619	3.0547534145	0.6810856831	-0.404432518	22.1322700975	2.0185410106	1.6851655085	0.9171462796	5.6900043712	1.2915097952	1.1775593224	0.2520398562	4.9534535632	-0.1908900277	-0.7063079726	-1.1946852141	3.2509013003	0.3780716725	0.0669612642	4.304634815
99988	3.6552444248	1.0361901383	-0.3940014847	25.9745427406	1.8505978672	1.727713121	0.9404986553	5.8268250144	1.2904906543	1.1002078204	0.26903808	5.0943171135	0.046971432	-0.7508643083	-1.1736050372	3.3794513296	0.4034942147	0.0921068483	4.9320976472
316189	4.3719096836	1.267867481	-0.3872438607	29.8699599004	2.0584737323	1.656726676	0.9014315835	5.8781259024	1.2730226255	1.0488529043	0.2488725128	5.1475502024	-0.2076013051	-0.8205353414	-1.1926418979	3.4200201492	0.3962210923	0.0842747564	5.4618495613
999877	4.9712979238	1.608364283	-0.3831636749	33.764957544	2.0421476383	1.6747774518	0.8466435913	5.8775543934	1.3498404846	1.0230672915	0.2090531677	5.1394086014	-0.1465845757	-0.7133892927	-1.2404221177	3.4057763647	0.3816663992	0.0697770368	6.0374350587
3161888	5.6717860834	1.8818071214	-0.3814238975	37.6999199072	2.1569699356	1.7397843806	0.9017600736	5.9543305631	1.3155590443	1.1278721307	0.2539917149	5.2220098737	-0.0976551492	-0.7444547828	-1.1897048992	3.4850903497	0.4044277835	0.0925290066	6.6010637808

